Boosting the 3D thermal-aware floorplanning problem through a master-worker parallel MOEA

The increasing transistor scale integration poses, among others, the thermal-aware floorplanning problem; consisting of how to place the hardware components in order to reduce overheating by dissipation. Due to the huge amount of feasible floorplans, most of the solutions found in the literature include an evolutionary algorithm for, either partially or completely, carrying out the task of floorplanning. Evolutionary algorithms usually have a bottleneck in the fitness evaluation. In the problem of thermal-aware floorplanning, the layout evaluation by the thermal model takes 99.5\% of the computational time for the best floorplanning algorithm proposed so far.The contribution of this paper is to present a parallelization of this evaluation phase in a master$-$worker model to achieve a dramatic speed-up of the thermal-aware floorplanning process. Exhaustive experimentation was done over three dimensional integrated circuits, with 48 and 128 cores, outperforming previous published works.

==> Correcciones_Proof/CPE2902_corrections.txt <==
Corrections for paper CPE2902.
------------------------------

The only change in the text we would like to correct is located in line 14:

"CES Felipe II, Aranjuez, Complutense University of Madrid, Madrid, Spain"
should be "CES Felipe II, Complutense University of Madrid, Aranjuez, Spain

--------------
 
Regarding the provided queries, these are the answers:

---

Q1: there is no need of developer information for the Intel machine.

---

Q2: different authors and credits for CACTI are provided in the link 
referenced in [22].

---

Q3: new reference [3] is
Borkar S. Design challenges of technology scaling. Micro, IEEE 1999; 19(4):23-29. DOI: 10.1109/40.782564.

---

Q4: conference/publication location for references. Corrected refs are:

4. Srinivasan J, Adve SV, Bose P, Rivers JA. The impact of technology scaling on lifetime reliability. Dependable
Systems and Networks, 2004 International Conference On, 2004; 177 –186; Florence, Italy. DOI: 10.1109/DSN.2004.1311888.

6. Berntsson J, Tang M. A slicing structure representation for the multi-layer floorplan layout problem.
Applications of Evolutionary Computing, Lecture Notes in Computer Science, 2004, Volume 3005/2004, 188-197.
DOI: 10.1007/978-3-540-24653-4_20

16. Lopez Jaimes A, Coello Coello CA. MRMOGA: parallel evolutionary multiobjective optimization using multiple
resolutions. Evolutionary Computation, 2005. the 2005 IEEE Congress on, Vol. 3; 2294 –2301. Edinburgh, Scotland,
2-5 September 2005.

23. Arnaldo I, Vincenzi A, Ayala JL, Risco JL, Hidalgo JI, Ruggiero M, Atienza D. Fast and scalable temperature-driven
floorplan design in 3D MPSoCs. 13th Latin American Test Workshop (LATW). April 10th-13th, 2012 Quito, Ecuador.

24. Sridhar A, Vincenzi A, Ruggiero M, Brunschwiler T, Atienza D. 3D-ICE: Fast compact transient thermal
modeling for 3D ICs with inter-tier liquid cooling. Computer-aided design (ICCAD), 2010 IEEE/ACM International
Conference on; 463 –470. November 7-11, San Jose (CA), USA. DOI: 10.1109/ICCAD.2010.5653749.

---

Q5: incomplete list of authors. Corrected references are:

5. Sankaranarayanan K, Velusamy S, Stan MR, Skadron K. A case for thermal-aware floorplanning at the microarchitectural level. Journal of
Instruction-Level Parallelism 2005; 7(1):8–16.

8. Tang M, Yao X. A memetic algorithm for VLSI floorplanning. IEEE Transactions on Systems, Man, and Cybernetics,
Part B 2007; 37(1):62–69.

11. Healy M, Vittes M, Ekpanyapong M, Ballamuram CS, Lim SK, Lee HHS, Loh GH. Multiobjective microarchitectural floorplanning for 2D and 3D ICs. IEEE Transactions on CADICS
2007; 26(1):38–52. DOI: 10.1109/TCAD.2006.883925.

17. Deb K, Pratap A, Agarwal S, Meyarivan T. A fast and elitist multiobjective genetic algorithm: NSGA-II. IEEE Transactions on Evolutionary
Computation 2002; 6(2):182–197.

18. Paci G, Poletti F, Benini L, Marchal P. Exploring temperature-aware design in low-power MPSoCs. International journal of embedded systems
2007; 3(1):43–51. DOI: 10.1504/IJES.2007.016032.

---

Q6: missing editors. Given that the reference provides a DOI link, we think that those references are OK.

---

Q7: missing full journal title. Corrected reference is:

10. Han Y, Koren I. Simulated annealing based temperature aware floorplanning. Journal of Low Power Electronics. 2007.
3(2):141–155. DOI: http://dx.doi.org/10.1166/jolpe.2007.128.

--------------------------------------------


==> respuesta__version3.txt <==
*************************************************************************
* Summary of the changes introduced, following suggestions of reviewers *
*************************************************************************

Authors wish to thank reviewers for their useful comments and suggestions.
In the following we summarize those changes introduced in order to improve the quality according to the requirements.
     
         
SECTION 1. INTRODUCTION         
--1: Reviewers consider that PSO, ACO and SA are not proper Evolutionary Algorithms.
References to EA have been modified. PSO, ACO and SA have been removed and only GA remains. 
The corresponding paragraph has been modified according to these changes; resulting the following:
>>
Floorplanning proposals are frequently formulated as combinatorial optimization problems that can be smoothly fit to genetic algorithms (GA).
Broadly speaking, a GA performs a heuristic search throughout the solution space inspired on Darwin's principle of Natural Selection:
The basic features are: (i) each iteration tests a small number of solutions (known as population) compared to the cardinality of the solution space; (ii) each solution (referred to as individual) is represented in a way suitable both for evaluation and for producing the subset of the next generation; (iii) the next generation is obtained applying genetic operators such as crossover,  mutation and selection; (iv) there is a fitness function that evaluates the individuals.

--2: Reviewers suggest including references to previous works in parallel MOEAs.
Early works on parallel MOEA and Master-Slave paradigm have been introduced in order to highlight both authors and timeline of the approach used in the paper. 
The new paragraph included is:
>>(right before the last paragraph of section 1.)
Parallel MOEA were early analyzed in [VanVeldhuizen2003]. Shortly afterwards, the Master-Slave paradigm was employed in [Jaimes2005] 
(these are 2 new references, which complete record is included below).



SECTION 2.2 DETAILS OF MOEA
We have clarified a feature that provides an important advantage of the proposal with respect to the state of the art.
In the first mentioned that components are described by their coordinates but it might not be clear that this feature allows us to separate them. From the point of view of a chip designer this may not be desireable but, when it comes to 3D thermal aware floorplan may be very adventageous. The text was added right after 'Blocks are placed sequentially.' 
>>
(text added)
Since each component incorporates its coordinates, this method leads to a floorplan whose components are not necessarilly adjacent; unlike the state of the art works [Berntsson2004],[Cong2004] or [Tang2007]. 
This represents a great advantage because cores, which are the most likely to increase the temperature, can be placed explicitly separated, thus reducing their impact in the overall temperature of the 3D chip.
             
            
             
SECTION 3.2. VALIDATION OF SOLUTIONS                            
-- Reviewers consider that validating 'sequential = parallel' is unnecessary.
Section 3.2 has been included because the scope of the journal is Concurrency, not Evolutionary Computation. 
Readers might not be familiar with Genetic algorithms. This is a very short section and it does not intend to be the core of the research. We consider that it clarifies all doubts that those readers may have and settles down the validity of the parallelization for the rest of the paper.
In order to enhance these intentions the begining of section 3.2 has been rewritten as follows:
>>
Conceptually it is clear that the parallelization of the fitness evaluation should lead to the same results than the sequential version of the algorithm. Nevertheless, we have included in this section a brief consideration regarding the validation of the parallelization that assures such a baseline. Thus, in order to show that the quality of the solutions proposed by the parallel version of the floorplanner remains the same than in the sequential version, we... 



SECTION 3.3 CONVERGENCE OF THE MOEA
-- Reviewers wonder if a study of the convergence is really necessary.
We included this analysis because, to our knowledge, in this kind of problems it has not been done before.
The sequential algorithm takes a huge amount of time in the evaluation phase. 
Thus, its parallelization opens the way to carry out this kind of analysis which, in the end, might reveal some weakpoints in the algorithm.
We acknowledge that these intentions are not clearly exposed in section 3.3. Hence the following text has been included at its begining.
>>
The main benefit of parallelization is the considerable reduction of fitness evaluation time and, consequently, in the whole procedure of finding a good floorplan. 
In addition, we can take advantage of such a speed up for carrying out tests in order to detect possible weak points in the algorithm that, using the sequential version, would take months to complete.



SECTION 4: NEW REPRESENTATION PROPOSAL
-- Reviewers consider that the proposed new representation does not have to be included in the paper as no results are presented.
We agree with the reviewers, as a consequence we have removed this section. Instead, we have extended the conclusions with some guidelines of our future work. First, we plan to replace the thermal model used in this work with a validated simulator. Second, we will investigate new representations that might alleviate the computational load of the optimization process.



+ Finally, new references added are:

[VanVeldhuizen2003]
  Van Veldhuizen, D.A.; Zydallis, J.B.; Lamont, G.B.; 
  "Considerations in engineering parallel multiobjective evolutionary algorithms," 
  Evolutionary Computation, IEEE Transactions on , vol.7, no.2, pp. 144- 173, April 2003
  doi: 10.1109/TEVC.2003.810751
            
[Jaimes2005]          
   Lopez Jaimes, A.; Coello Coello, C.A.; 
   "MRMOGA: parallel evolutionary multiobjective optimization using multiple resolutions," 
   Evolutionary Computation, 2005. The 2005 IEEE Congress on , vol.3, no., pp. 2294- 2301 Vol. 3, 2-5 Sept. 2005
   doi: 10.1109CEC.2005.1554980


